Artificial Intelligence based Video Codec (AIVC) for CLIC 2022

This paper presents the AIVC submission to the CLIC 2022 video track. AIVC is a fully-learned video codec based on conditional autoencoders. The flexibility of the AIVC models is leveraged to implement rate allocation and frame structure competition to select the optimal coding configuration per-sequence. This competition yields compelling compression performance, offering a rate reduction of -26 % compared with the absence of competition.

==> data/gop_compete.txt <==
x y
0.169 10.182759970803307
0.181 10.245076771585902
0.263 11.519182050157173
0.280 11.614718500793991
0.386 12.701403980620668
0.433 13.039283494494791
0.776 14.533298627165542
1.032 15.997573236328456
1.559 17.374395420268


==> data/gop_rate_compete.txt <==
x y
0.157 10.08023472901333
0.261 11.945144636898725
0.339 12.618887471384388
0.528 14.02043535323646
0.621 14.606169239981226
0.760 15.375145992636499
0.824 15.644947984259474
0.959 16.153998859434253
1.111 16.739758029741672
1.214 17.10356428823975
1.366 17.64580139931795
1.478 18.20560824365293
1.558 18.253759083455318
1.595 18.52636223875247
1.766 18.859012292337354
1.829 19.044252539486013
1.913 19.200972682662034

==> data/gop_rate_ds_compete.txt <==
x y
0.070 9.281912911432979
0.120 10.396817192568468
0.169 11.219756853342503
0.219 11.801289053690837
0.269 12.295900214747189
0.319 12.718658302544064
0.406 13.332871992752391
0.501 14.019343247130791
0.537 14.315615199555696
0.583 14.589192636669658
0.651 14.911219458132805
0.738 15.445196436242865
0.810 15.700488709724603
0.847 15.910458301196922
0.904 16.120793362787783
0.960 16.312701734180866
1.003 16.44425646344648
1.046 16.640564078183484
1.118 16.919056527802447
1.169 17.059145834366678
1.198 17.184735728248775
1.266 17.462357886928885
1.295 17.547676811481907
1.353 17.743133978767375
1.403 18.079325842109714
1.441 18.18123124961948
1.506 18.293999287113923
1.560 18.49509732456989
1.592 18.572672253942514
1.656 18.696027818977555
1.715 18.84202577799657
1.738 18.887310568120284
1.806 19.028354828936177
1.836 19.104902381092824
1.880 19.187921496875585
1.932 19.288418320810546

==> data/no_compete.txt <==
x y
5.924 23.206709696591492
3.799 21.220440712112634
2.484 19.698098935709346
1.727 17.53598065517609
1.173 16.177209202034582
0.894 14.689550454911075
0.471 13.140192274940421
0.289 11.6159759825582
0.169 10.148025832420338
